TOI-5205 b: A Short-period Jovian Planet Transiting a Mid-M Dwarf

We present the discovery of TOI-5205~b, a transiting Jovian planet orbiting a solar metallicity M4V star, which was discovered using Transiting Exoplanet Survey Satellite photometry and then confirmed using a combination of precise radial velocities, ground-based photometry, spectra, and speckle imaging. TOI-5205~b has one of the highest mass ratios for M dwarf planets with a mass ratio of almost 0.3$\%$, as it orbits a host star that is just $0.392 \pm 0.015$ \solmass{}. Its planetary radius is $1.03 \pm 0.03~R_J$, while the mass is $1.08 \pm 0.06~M_J$. Additionally, the large size of the planet orbiting a small star results in a transit depth of $\sim 7\%$, making it one of the deepest transits of a confirmed exoplanet orbiting a main-sequence star. The large transit depth makes TOI-5205~b a compelling target to probe its atmospheric properties, as a means of tracing the potential formation pathways. While there have been radial-velocity-only discoveries of giant planets around mid-M dwarfs, this is the first transiting Jupiter with a mass measurement discovered around such a low-mass host star. The high mass of TOI-5205~b stretches conventional theories of planet formation and disk scaling relations that cannot easily recreate the conditions required to form such planets.

==> ARCTIC_20220422.csv <==
2459692.936787,0.054686,0.000177
2459692.936876,0.054915,0.000177
2459692.936964,0.055134,0.000181
2459692.937051,0.055076,0.000177
2459692.937138,0.055076,0.000177
2459692.937227,0.054955,0.000181
2459692.937314,0.054967,0.000182
2459692.937402,0.055464,0.000185
2459692.93749,0.05505,0.000189
2459692.937578,0.05537,0.000187
2459692.937666,0.054861,0.000177
2459692.937754,0.055368,0.000183
2459692.937841,0.054793,0.00018
2459692.937929,0.055249,0.000185
2459692.938017,0.055239,0.00019
2459692.938104,0.055249,0.000195
2459692.938191,0.054895,0.000196
2459692.938279,0.055791,0.000196
2459692.938367,0.055305,0.000205
2459692.938454,0.055108,0.000202
2459692.938542,0.056809,0.000206
2459692.938629,0.055001,0.000187
2459692.938717,0.054884,0.000184
2459692.938804,0.055222,0.00018
2459692.938891,0.055148,0.000184
2459692.938979,0.055695,0.000198
2459692.939067,0.055489,0.000188
2459692.939154,0.055333,0.000184
2459692.939242,0.055087,0.000189
2459692.939329,0.055936,0.000202
2459692.939417,0.055757,0.000204
2459692.939504,0.055565,0.00019
2459692.939592,0.054982,0.000195
2459692.93968,0.055173,0.000184
2459692.939767,0.055584,0.000183
2459692.939855,0.055095,0.000177
2459692.939942,0.055328,0.000181
2459692.94003,0.054843,0.000185
2459692.940117,0.055453,0.000187
2459692.940204,0.056233,0.000204
2459692.940292,0.056252,0.000216
2459692.94038,0.055489,0.000189
2459692.94047,0.055129,0.000207
2459692.94056,0.055491,0.000207
2459692.940648,0.05587,0.000209
2459692.940736,0.055421,0.000183
2459692.940824,0.055457,0.000195
2459692.940911,0.055989,0.000208
2459692.940998,0.055421,0.000196
2459692.941087,0.055596,0.000214
2459692.941176,0.056214,0.000207
2459692.941263,0.055801,0.000199
2459692.941351,0.054512,0.00018
2459692.941438,0.055018,0.00019
2459692.941526,0.055205,0.000174
2459692.941615,0.055264,0.000184
2459692.941703,0.055571,0.000179
2459692.94179,0.055458,0.000183
2459692.941877,0.055209,0.000187
2459692.941968,0.05528,0.000179
2459692.942056,0.05552,0.000187
2459692.942143,0.055284,0.000183
2459692.942231,0.055763,0.000186
2459692.942319,0.055143,0.000184
2459692.942407,0.055067,0.000179
2459692.942494,0.055322,0.000176
2459692.942582,0.055125,0.000175
2459692.942844,0.055347,0.000182
2459692.942932,0.054998,0.000185
2459692.943021,0.055446,0.000178
2459692.943108,0.05538,0.000173
2459692.943196,0.055415,0.00018
2459692.943284,0.055183,0.00018
2459692.943372,0.055594,0.00018
2459692.943459,0.05552,0.000185
2459692.943547,0.055602,0.000192
2459692.943634,0.05547,0.000185
2459692.943722,0.055269,0.000183
2459692.94381,0.055424,0.000177
2459692.943899,0.055416,0.000182
2459692.943987,0.056048,0.000193
2459692.944074,0.055951,0.000192
2459692.944162,0.055413,0.00019
2459692.944249,0.055625,0.000181
2459692.944337,0.055451,0.000182
2459692.944425,0.054996,0.000174
2459692.944512,0.055118,0.00018
2459692.9446,0.055426,0.000192
2459692.944687,0.055157,0.000184
2459692.944774,0.055562,0.000185
2459692.944862,0.055328,0.000178
2459692.94495,0.055267,0.000176
2459692.945038,0.055326,0.000185
2459692.945126,0.055149,0.00018
2459692.945213,0.055296,0.000182
2459692.9453,0.055811,0.000189
2459692.945388,0.055671,0.000193
2459692.945475,0.05563,0.000196
2459692.945562,0.055871,0.000208
2459692.945649,0.056035,0.000194
2459692.945738,0.054793,0.000178
2459692.945826,0.055624,0.00019
2459692.945913,0.055291,0.000176
2459692.946001,0.055207,0.000175
2459692.946089,0.054754,0.000174
2459692.946176,0.055072,0.000174
2459692.946264,0.0552,0.000174
2459692.946351,0.055524,0.000174
2459692.946438,0.055363,0.000176
2459692.946526,0.055153,0.000177
2459692.946613,0.05538,0.000174
2459692.946701,0.055331,0.000175
2459692.946788,0.054831,0.000174
2459692.946876,0.054779,0.000171
2459692.946963,0.055208,0.00018
2459692.94705,0.055445,0.000176
2459692.947138,0.055696,0.000182
2459692.947225,0.055242,0.000176
2459692.947312,0.055165,0.000179
2459692.947399,0.054956,0.000175
2459692.947486,0.054827,0.000178
2459692.947574,0.055267,0.000181
2459692.947664,0.054829,0.000184
2459692.947752,0.055658,0.000194
2459692.94784,0.055723,0.000181
2459692.947927,0.055132,0.000176
2459692.948014,0.055262,0.000177
2459692.948102,0.054936,0.000178
2459692.948189,0.055407,0.000177
2459692.948277,0.055775,0.000182
2459692.948365,0.055347,0.000179
2459692.948452,0.055251,0.000177
2459692.94854,0.055279,0.000174
2459692.948627,0.055383,0.000189
2459692.948715,0.055238,0.000182
2459692.948802,0.055524,0.000192
2459692.948889,0.055014,0.000177
2459692.948977,0.055402,0.000178
2459692.949064,0.055757,0.000181
2459692.949151,0.05562,0.000186
2459692.949238,0.055666,0.000192
2459692.949325,0.055767,0.00019
2459692.949412,0.055756,0.000202
2459692.9495,0.056196,0.000202
2459692.949587,0.055975,0.000197
2459692.949675,0.055785,0.000193
2459692.949763,0.056513,0.000228
2459692.94985,0.054968,0.00018
2459692.949937,0.054803,0.000173
2459692.950025,0.055378,0.000188
2459692.950112,0.05536,0.000182
2459692.950199,0.055578,0.00019
2459692.950286,0.055441,0.000193
2459692.950374,0.055078,0.000182
2459692.950462,0.055685,0.000191
2459692.950549,0.055822,0.00019
2459692.950636,0.055614,0.000189
2459692.950724,0.055869,0.000189
2459692.950811,0.055842,0.00019
2459692.950899,0.055404,0.000188
2459692.950987,0.055492,0.000186
2459692.951074,0.055485,0.00018
2459692.951163,0.055279,0.000187
2459692.95125,0.054674,0.000176
2459692.951338,0.055079,0.00018
2459692.951425,0.055275,0.000187
2459692.951512,0.055426,0.000193
2459692.951603,0.054764,0.00017
2459692.951691,0.054721,0.000175
2459692.951778,0.055047,0.000169
2459692.951865,0.05438,0.000167
2459692.951952,0.05479,0.000171
2459692.95204,0.054496,0.000168
2459692.952127,0.054954,0.000173
2459692.952214,0.054851,0.000177
2459692.952302,0.054682,0.000178
2459692.952389,0.054673,0.000171
2459692.952476,0.054562,0.000168
2459692.952564,0.054217,0.000171
2459692.952651,0.055035,0.00018
2459692.952738,0.05485,0.000172
2459692.952825,0.054462,0.00017
2459692.952912,0.054379,0.000168
2459692.952999,0.054547,0.00017
2459692.953086,0.054308,0.000169
2459692.953174,0.054608,0.000172
2459692.953261,0.054359,0.000171
2459692.953348,0.054428,0.000169
2459692.953436,0.054038,0.000168
2459692.953523,0.054804,0.00017
2459692.95361,0.054187,0.000168
2459692.953697,0.054204,0.000169
2459692.953784,0.054115,0.000166
2459692.953871,0.053967,0.000165
2459692.953959,0.05425,0.000165
2459692.954046,0.054162,0.000168
2459692.954134,0.054074,0.000165
2459692.954221,0.054041,0.000165
2459692.954309,0.053648,0.000167
2459692.954396,0.053756,0.000167
2459692.954483,0.053991,0.000166
2459692.95457,0.053897,0.000164
2459692.954658,0.053575,0.000165
2459692.954745,0.054238,0.000166
2459692.954832,0.053967,0.000167
2459692.95492,0.053965,0.000166
2459692.955008,0.053619,0.000164
2459692.955095,0.053494,0.000167
2459692.955181,0.053997,0.000167
2459692.955269,0.053605,0.000165
2459692.955356,0.053693,0.000166
2459692.955444,0.053904,0.000168
2459692.955531,0.054213,0.000188
2459692.955619,0.053707,0.000173
2459692.955706,0.0535,0.000165
2459692.955793,0.053198,0.000163
2459692.955881,0.053457,0.000166
2459692.955968,0.05369,0.000164
2459692.956056,0.053353,0.000162
2459692.956144,0.053248,0.000163
2459692.956231,0.053437,0.000164
2459692.956318,0.05345,0.000163
2459692.956405,0.052963,0.000163
2459692.956493,0.053248,0.000162
2459692.956581,0.053065,0.000163
2459692.956668,0.053082,0.000162
2459692.956755,0.052889,0.000162
2459692.956843,0.053147,0.000163
2459692.95693,0.053207,0.000163
2459692.957017,0.053363,0.000164
2459692.957104,0.053215,0.000165
2459692.957191,0.053384,0.000168
2459692.957279,0.05311,0.000168
2459692.957366,0.053268,0.000169
2459692.957454,0.052851,0.000165
2459692.957541,0.053255,0.000168
2459692.957629,0.052771,0.000165
2459692.957716,0.052927,0.000166
2459692.957803,0.052608,0.000163
2459692.95789,0.052788,0.000165
2459692.957977,0.053111,0.000166
2459692.958064,0.052805,0.000167
2459692.958151,0.052497,0.000163
2459692.958238,0.052471,0.000162
2459692.958326,0.052471,0.000164
2459692.958414,0.052547,0.000163
2459692.958502,0.052571,0.000163
2459692.958589,0.052458,0.000161
2459692.958676,0.052431,0.000161
2459692.958763,0.052561,0.000161
2459692.958851,0.052322,0.00016
2459692.958938,0.052546,0.000162
2459692.959026,0.052371,0.000164
2459692.959113,0.052089,0.000164
2459692.9592,0.052461,0.000163
2459692.959288,0.052578,0.000162
2459692.959375,0.052024,0.000161
2459692.959462,0.052278,0.000166
2459692.959549,0.052282,0.000165
2459692.959636,0.052233,0.000163
2459692.959724,0.052119,0.000162
2459692.959811,0.052479,0.000164
2459692.959898,0.051888,0.000162
2459692.959985,0.052106,0.000164
2459692.960072,0.052146,0.000166
2459692.960159,0.051876,0.000162
2459692.960246,0.051762,0.000163
2459692.960333,0.052036,0.000164
2459692.960421,0.051993,0.000163
2459692.960508,0.051805,0.000163
2459692.960595,0.051712,0.000161
2459692.960683,0.051962,0.000163
2459692.96077,0.052033,0.000162
2459692.960858,0.051872,0.000163
2459692.960945,0.051954,0.000165
2459692.961032,0.051951,0.000165
2459692.961119,0.051666,0.000161
2459692.961207,0.051487,0.000162
2459692.961294,0.051718,0.000162
2459692.961381,0.051825,0.000163
2459692.961469,0.051544,0.000164
2459692.961557,0.051895,0.000162
2459692.961644,0.051623,0.000165
2459692.961731,0.051659,0.000163
2459692.961819,0.05183,0.000164
2459692.961907,0.051706,0.000174
2459692.961995,0.051725,0.000167
2459692.962083,0.051598,0.000169
2459692.96217,0.051676,0.000164
2459692.962257,0.051633,0.000165
2459692.962348,0.052102,0.000173
2459692.962436,0.051857,0.00017
2459692.962523,0.051309,0.000166
2459692.96261,0.051754,0.000162
2459692.962698,0.051852,0.000167
2459692.962785,0.051739,0.000165
2459692.962872,0.051728,0.000165
2459692.962959,0.051925,0.000171
2459692.963046,0.051497,0.000164
2459692.963133,0.051799,0.000167
2459692.963221,0.051659,0.000167
2459692.963308,0.05187,0.000167
2459692.963395,0.051302,0.000163
2459692.963483,0.051454,0.000168
2459692.963571,0.051389,0.000166
2459692.963658,0.051692,0.000166
2459692.963745,0.051484,0.000161
2459692.963833,0.051171,0.000163
2459692.96392,0.051065,0.000161
2459692.964007,0.051479,0.000162
2459692.964095,0.051276,0.000161
2459692.964182,0.051068,0.000161
2459692.96427,0.051307,0.000163
2459692.964357,0.05157,0.000164
2459692.964447,0.051096,0.000159
2459692.964534,0.051203,0.00016
2459692.964622,0.051415,0.000159
2459692.964709,0.051225,0.000161
2459692.964796,0.051304,0.00016
2459692.964883,0.051163,0.000158
2459692.96497,0.051266,0.00016
2459692.965057,0.051254,0.000162
2459692.965144,0.05131,0.000162
2459692.965232,0.051076,0.000159
2459692.965319,0.051252,0.00016
2459692.965407,0.051039,0.000161
2459692.965496,0.051156,0.000159
2459692.965583,0.051313,0.000161
2459692.965671,0.050973,0.00016
2459692.965758,0.051198,0.000159
2459692.965845,0.051041,0.000157
2459692.965933,0.051141,0.000159
2459692.96602,0.051159,0.00016
2459692.966107,0.051073,0.000162
2459692.966194,0.051179,0.000163
2459692.966282,0.051031,0.000159
2459692.966369,0.051368,0.000163
2459692.966456,0.051185,0.000161
2459692.966543,0.050974,0.000162
2459692.966631,0.050935,0.000161
2459692.966718,0.051253,0.000161
2459692.966805,0.051224,0.000162
2459692.966892,0.050971,0.00016
2459692.966979,0.051058,0.000162
2459692.967066,0.050911,0.000162
2459692.967154,0.051155,0.000159
2459692.967241,0.05107,0.000159
2459692.967327,0.05112,0.000158
2459692.967415,0.051226,0.000159
2459692.967503,0.051077,0.00016
2459692.96759,0.050929,0.000159
2459692.967677,0.051017,0.000159
2459692.967765,0.050782,0.000159
2459692.967852,0.050946,0.000159
2459692.96794,0.050929,0.000161
2459692.968027,0.05118,0.00016
2459692.968114,0.051023,0.000159
2459692.968202,0.050943,0.000161
2459692.968289,0.050984,0.000161
2459692.968376,0.051248,0.000162
2459692.968463,0.051006,0.000167
2459692.96855,0.051088,0.000163
2459692.968637,0.051474,0.000173
2459692.968726,0.051477,0.000164
2459692.968813,0.050854,0.00016
2459692.968901,0.051152,0.000162
2459692.968987,0.050975,0.00016
2459692.969075,0.050981,0.000161
2459692.969163,0.050759,0.000159
2459692.969252,0.050808,0.000162
2459692.969339,0.050781,0.000162
2459692.969427,0.051167,0.00016
2459692.969515,0.050978,0.00016
2459692.969602,0.051109,0.000159
2459692.969689,0.05064,0.000158
2459692.969776,0.050909,0.000158
2459692.969864,0.050777,0.00016
2459692.969952,0.050991,0.00016
2459692.970039,0.050971,0.000164
2459692.970126,0.051015,0.000159
2459692.970214,0.050981,0.000159
2459692.970301,0.051187,0.00016
2459692.970388,0.050736,0.000159
2459692.970475,0.051055,0.00016
2459692.970563,0.050805,0.00016
2459692.97065,0.050725,0.000158
2459692.970737,0.050746,0.000157
2459692.970826,0.050699,0.000157
2459692.970914,0.050872,0.000158
2459692.971002,0.050977,0.000158
2459692.971089,0.050683,0.000158
2459692.971177,0.050747,0.000159
2459692.971264,0.050618,0.000158
2459692.971352,0.050873,0.00016
2459692.971439,0.050677,0.000161
2459692.971526,0.05097,0.000162
2459692.971613,0.050843,0.000166
2459692.9717,0.05089,0.000163
2459692.971788,0.050875,0.000166
2459692.971875,0.05093,0.000167
2459692.971962,0.05088,0.000173
2459692.972049,0.051153,0.000173
2459692.972136,0.051078,0.000172
2459692.972223,0.051065,0.000169
2459692.972311,0.050845,0.000167
2459692.972398,0.050677,0.000164
2459692.972486,0.051038,0.000164
2459692.972575,0.050741,0.000163
2459692.972663,0.050793,0.000167
2459692.972751,0.051115,0.000167
2459692.972838,0.051402,0.000168
2459692.972926,0.05117,0.000165
2459692.973014,0.051082,0.000166
2459692.973101,0.050952,0.000163
2459692.97319,0.051088,0.000166
2459692.973278,0.050921,0.000167
2459692.973365,0.050973,0.000163
2459692.973452,0.050798,0.000162
2459692.97354,0.050691,0.000162
2459692.973628,0.050942,0.000164
2459692.973715,0.05094,0.000164
2459692.973803,0.050696,0.000163
2459692.97389,0.051136,0.000167
2459692.973978,0.050776,0.000164
2459692.974065,0.051115,0.000165
2459692.974152,0.051121,0.00017
2459692.974241,0.050994,0.000166
2459692.974328,0.05086,0.000167
2459692.974417,0.05122,0.000168
2459692.974504,0.050869,0.000167
2459692.974593,0.050652,0.000164
2459692.97468,0.050759,0.000165
2459692.974768,0.050701,0.000169
2459692.974856,0.050783,0.000165
2459692.974943,0.050706,0.000167
2459692.975031,0.050961,0.000171
2459692.975118,0.050819,0.000171
2459692.975206,0.051124,0.000171
2459692.975294,0.050762,0.000166
2459692.975381,0.050672,0.000165
2459692.975469,0.051156,0.000168
2459692.975557,0.051521,0.000175
2459692.975645,0.051201,0.000173
2459692.975732,0.051006,0.000171
2459692.975819,0.051081,0.00017
2459692.975907,0.05069,0.000169
2459692.975994,0.051006,0.000171
2459692.976081,0.050787,0.000171
2459692.976169,0.050824,0.000169
2459692.976256,0.050908,0.000169
2459692.976344,0.050987,0.000173
2459692.976432,0.050854,0.00017
2459692.976519,0.050873,0.000169
2459692.976606,0.051194,0.000175
2459692.976693,0.051017,0.000179
2459692.976781,0.050845,0.000169
2459692.976868,0.050894,0.000173
2459692.976955,0.05127,0.000179
2459692.977042,0.051286,0.000183
2459692.97713,0.050835,0.00018
2459692.977218,0.05091,0.000179
2459692.977305,0.051066,0.000175
2459692.977392,0.051048,0.000176
2459692.977479,0.051107,0.000177
2459692.977566,0.050894,0.000185
2459692.977654,0.050856,0.000184
2459692.977741,0.050746,0.000174
2459692.977829,0.050858,0.000176
2459692.977916,0.051064,0.000178
2459692.978003,0.050991,0.000173
2459692.97809,0.050822,0.000174
2459692.978177,0.050934,0.000176
2459692.978264,0.051349,0.000184
2459692.978351,0.050809,0.000177
2459692.978439,0.050796,0.000176
2459692.978526,0.050868,0.000177
2459692.978613,0.050777,0.000183
2459692.9787,0.051392,0.000181
2459692.978787,0.05076,0.00018
2459692.978875,0.051092,0.00018
2459692.978963,0.051197,0.000181
2459692.97905,0.051052,0.000184
2459692.979137,0.05128,0.000187
2459692.979225,0.05115,0.000187
2459692.979312,0.050979,0.00018
2459692.9794,0.050998,0.000187
2459692.979486,0.050996,0.000187
2459692.979574,0.050725,0.000179
2459692.979661,0.050703,0.000186
2459692.979748,0.051095,0.000189
2459692.979836,0.051284,0.000196
2459692.979924,0.051099,0.000187
2459692.980011,0.050651,0.000182
2459692.980098,0.050965,0.000187
2459692.980186,0.050819,0.000188
2459692.980273,0.051091,0.000192
2459692.98036,0.050902,0.000193
2459692.980448,0.050585,0.000182
2459692.980535,0.050798,0.000185
2459692.980623,0.050739,0.000189
2459692.980711,0.050654,0.000186
2459692.980798,0.050977,0.000192
2459692.980885,0.050482,0.000193
2459692.980972,0.050997,0.000188
2459692.981059,0.051313,0.000197
2459692.981146,0.051181,0.000192
2459692.981234,0.050716,0.00019
2459692.981321,0.050808,0.000187
2459692.981409,0.050713,0.000187
2459692.981497,0.050979,0.000191
2459692.981584,0.051221,0.000191
2459692.981671,0.051139,0.000192
2459692.981759,0.051118,0.000193
2459692.981846,0.050867,0.000194
2459692.981933,0.051224,0.000202
2459692.98202,0.05134,0.000201
2459692.982108,0.050883,0.000195
2459692.982195,0.0509,0.000194
2459692.982282,0.051165,0.000195
2459692.98237,0.050587,0.000195
2459692.982457,0.050503,0.000198
2459692.982544,0.050928,0.000197
2459692.982631,0.051168,0.000203
2459692.982719,0.050892,0.0002
2459692.982806,0.050763,0.000204
2459692.982893,0.051173,0.000203
2459692.98298,0.050951,0.000207
2459692.983067,0.050893,0.000207
2459692.983154,0.051141,0.000208
2459692.983242,0.05108,0.000216
2459692.983329,0.050858,0.000224
2459692.983417,0.051314,0.000226
2459692.983504,0.051654,0.000235
2459692.983592,0.05149,0.000247
2459692.983679,0.05102,0.000238
2459692.983767,0.051279,0.000243
2459692.983853,0.05123,0.00024
2459692.983941,0.05141,0.000245
2459692.984028,0.051364,0.000246
2459692.984115,0.051238,0.000245
2459692.984202,0.051851,0.000233
2459692.984291,0.051015,0.00024
2459692.984379,0.051064,0.000249
2459692.984466,0.051368,0.000244
2459692.984553,0.050993,0.000238
2459692.98464,0.05082,0.000236
2459692.984727,0.051546,0.000238
2459692.984815,0.051217,0.000248
2459692.984902,0.050724,0.000245
2459692.98499,0.050873,0.000241
2459692.985077,0.051133,0.00025
2459692.985164,0.050518,0.000246
2459692.985253,0.051454,0.000255
2459692.98534,0.051195,0.000247
2459692.985427,0.051416,0.000257
2459692.985515,0.051403,0.000262
2459692.985603,0.051063,0.000252
2459692.98569,0.051338,0.000261


==> ARCTIC_20220704_SDSSg.csv <==
2459764.689137,0.995502,0.003534
2459764.689629,1.006743,0.003474
2459764.690122,0.999996,0.003401
2459764.690615,1.006365,0.003387
2459764.691107,0.998111,0.003373
2459764.6916,1.005721,0.003294
2459764.692094,1.003229,0.003267
2459764.692588,1.005914,0.003287
2459764.693081,0.999224,0.003217
2459764.693573,1.000279,0.00322
2459764.694065,0.995956,0.003165
2459764.694558,1.013901,0.003202
2459764.695051,0.995301,0.003117
2459764.695544,0.997537,0.003098
2459764.696037,0.993311,0.003067
2459764.69653,0.999947,0.003087
2459764.697022,0.998399,0.003028
2459764.697515,0.991432,0.003003
2459764.698008,0.995324,0.003
2459764.6985,0.997172,0.002982
2459764.698995,0.994107,0.00297
2459764.699487,0.99755,0.002989
2459764.69998,0.993079,0.002989
2459764.700473,1.004022,0.002988
2459764.700965,1.007119,0.002995
2459764.701458,0.998956,0.002981
2459764.701951,1.000178,0.003047
2459764.702444,0.995514,0.002976
2459764.702936,0.995693,0.002964
2459764.703428,0.99198,0.002974
2459764.703921,0.999704,0.002953
2459764.704414,0.993956,0.002969
2459764.704907,0.995223,0.002959
2459764.705399,0.995251,0.002935
2459764.705891,0.990633,0.002903
2459764.706383,0.986001,0.002887
2459764.706875,0.983702,0.002859
2459764.707368,0.978458,0.002857
2459764.707861,0.978337,0.002843
2459764.708354,0.976947,0.002836
2459764.708846,0.975061,0.002847
2459764.709339,0.973772,0.002846
2459764.709831,0.969027,0.002844
2459764.710323,0.965174,0.002865
2459764.710816,0.961271,0.002853
2459764.711309,0.961253,0.002854
2459764.711803,0.953991,0.002836
2459764.712297,0.954267,0.002857
2459764.712791,0.950826,0.002824
2459764.713286,0.954099,0.002813
2459764.713778,0.940141,0.002795
2459764.714272,0.939495,0.002785
2459764.714764,0.940348,0.002786
2459764.715257,0.934899,0.002776
2459764.715751,0.929769,0.002782
2459764.716244,0.931683,0.002776
2459764.716737,0.939983,0.002795
2459764.717231,0.924482,0.002777
2459764.717724,0.926778,0.002786
2459764.718216,0.922429,0.002804
2459764.718709,0.93468,0.002804
2459764.719202,0.920661,0.002792
2459764.719695,0.92627,0.002821
2459764.720188,0.923475,0.002881
2459764.720681,0.920137,0.002868
2459764.721176,0.924374,0.002839
2459764.721669,0.9224,0.002879
2459764.722162,0.920419,0.002969
2459764.722655,0.919319,0.002805
2459764.723148,0.922186,0.002779
2459764.723641,0.919547,0.00275
2459764.724134,0.924132,0.002769
2459764.724626,0.919794,0.002705
2459764.725123,0.919205,0.002692
2459764.725617,0.916735,0.003125
2459764.727587,0.920715,0.003142
2459764.72808,0.921473,0.002695
2459764.728572,0.919798,0.002762
2459764.729557,0.921319,0.00271
2459764.731036,0.923704,0.002673
2459764.731529,0.925549,0.002703
2459764.732021,0.924177,0.002665
2459764.732514,0.917274,0.00272
2459764.733006,0.923498,0.002661
2459764.733499,0.928516,0.002645
2459764.734064,0.924753,0.002616
2459764.734557,0.924148,0.00261
2459764.735049,0.927296,0.002615
2459764.735542,0.927991,0.00262
2459764.736035,0.92346,0.002605
2459764.736527,0.936151,0.002647
2459764.73702,0.928566,0.002619
2459764.737513,0.922639,0.002598
2459764.738005,0.924373,0.002602
2459764.738498,0.925689,0.002624
2459764.73899,0.925154,0.002668
2459764.739483,0.925292,0.002736


==> ARCTIC_20220717_SDSSi_airmass.csv <==
2459777.718728,0.997473,0.001279
2459777.719007,0.992799,0.001255
2459777.719288,0.993459,0.001255
2459777.719568,1.00102,0.001327
2459777.719848,0.998807,0.001231
2459777.720128,0.996642,0.001255
2459777.720408,0.999159,0.001255
2459777.720688,0.996584,0.001231
2459777.720968,0.997894,0.001255
2459777.721248,0.998456,0.001279
2459777.72153,0.996676,0.001279
2459777.721812,0.999169,0.001279
2459777.722092,1.000165,0.001231
2459777.722372,0.998578,0.001231
2459777.722652,1.000757,0.001255
2459777.722933,0.998542,0.001231
2459777.723225,0.999104,0.00128
2459777.723506,0.999641,0.001328
2459777.723786,1.000202,0.00128
2459777.724067,0.998493,0.00128
2459777.724347,0.999585,0.00128
2459777.724627,0.997997,0.001328
2459777.724908,1.001431,0.001352
2459777.725188,0.99494,0.001256
2459777.725468,0.997794,0.00128
2459777.725748,1.002243,0.001304
2459777.726028,0.997683,0.00128
2459777.726309,0.998991,0.001232
2459777.72659,0.997474,0.001232
2459777.72687,0.999024,0.001256
2459777.72715,0.999439,0.001256
2459777.72743,0.999998,0.001256
2459777.727711,0.998819,0.001256
2459777.727991,1.004427,0.001329
2459777.728271,1.003923,0.001377
2459777.728551,1.007115,0.001425
2459777.728832,0.999582,0.001304
2459777.729112,0.998281,0.001329
2459777.729392,0.99896,0.001305
2459777.729673,1.001138,0.001353
2459777.729953,0.999401,0.00128
2459777.730233,1.000226,0.001305
2459777.730515,1.001026,0.001329
2459777.730795,1.008422,0.001474
2459777.731075,1.013136,0.001498
2459777.731354,1.006422,0.001401
2459777.731635,1.004564,0.001377
2459777.731916,1.009689,0.001498
2459777.732196,1.001741,0.001377
2459777.732476,1.002033,0.001377
2459777.732757,0.995848,0.001305
2459777.733037,0.997735,0.001281
2459777.733317,0.999307,0.001305
2459777.733596,0.998729,0.001329
2459777.733877,1.002186,0.001281
2459777.734156,1.002864,0.001353
2459777.734476,1.004972,0.001426
2459777.734756,0.995063,0.001281
2459777.735038,1.001155,0.001281
2459777.73532,0.998908,0.001233
2459777.7356,0.999078,0.001257
2459777.735881,1.001254,0.00133
2459777.736161,0.997484,0.001281
2459777.736442,1.006332,0.001402
2459777.736721,1.000289,0.001281
2459777.737003,1.005172,0.001426
2459777.737283,1.009186,0.001426
2459777.737563,1.008292,0.001354
2459777.737847,0.999975,0.00133
2459777.738127,1.004037,0.001378
2459777.738408,0.997412,0.001281
2459777.738692,0.999418,0.00133
2459777.738972,1.000748,0.001306
2459777.739253,1.003069,0.00133
2459777.739533,0.996249,0.001233
2459777.739815,1.001641,0.001257
2459777.740095,0.996513,0.001257
2459777.740376,0.99835,0.001257
2459777.740656,1.005967,0.001306
2459777.740935,0.99755,0.001209
2459777.741215,0.998758,0.001233
2459777.741496,1.001562,0.001233
2459777.741777,0.997449,0.001209
2459777.742058,1.001317,0.001258
2459777.742338,1.003202,0.001258
2459777.742619,0.998387,0.001234
2459777.743183,0.998795,0.001234
2459777.743463,0.996737,0.001234
2459777.743743,0.997823,0.001234
2459777.744024,1.001812,0.001282
2459777.744303,0.99835,0.001258
2459777.744583,1.005411,0.00133
2459777.744863,0.996144,0.001258
2459777.745143,0.997472,0.001258
2459777.745423,0.999743,0.001234
2459777.745704,0.995361,0.001258
2459777.745984,0.998092,0.001234
2459777.746264,0.998355,0.001234
2459777.746549,1.001135,0.001234
2459777.746829,0.996511,0.001258
2459777.74711,0.999508,0.00121
2459777.74739,1.0019,0.001234
2459777.74767,0.999089,0.001234
2459777.747951,1.005159,0.001282
2459777.748231,1.002397,0.001258
2459777.748513,1.002273,0.001258
2459777.748793,1.000503,0.001258
2459777.749074,1.001031,0.001283
2459777.749354,0.996308,0.001258
2459777.749635,0.998797,0.001234
2459777.749916,0.996082,0.001234
2459777.750198,0.995352,0.00121
2459777.75048,0.994428,0.00121
2459777.750763,0.994545,0.00121
2459777.751047,0.991782,0.001259
2459777.751327,0.988001,0.001234
2459777.751607,0.992038,0.001283
2459777.751888,0.990291,0.001234
2459777.752169,0.98939,0.001234
2459777.75245,0.989482,0.001234
2459777.75273,0.986621,0.001234
2459777.753015,0.983735,0.00121
2459777.753296,0.979518,0.00121
2459777.753576,0.982659,0.00121
2459777.753858,0.976844,0.00121
2459777.754139,0.980324,0.00121
2459777.754419,0.980778,0.001235
2459777.7547,0.977989,0.001259
2459777.754979,0.978007,0.001331
2459777.755262,0.971271,0.001235
2459777.755557,0.971653,0.001259
2459777.755837,0.970799,0.001259
2459777.756118,0.969219,0.001259
2459777.756397,0.967154,0.001235
2459777.756678,0.964121,0.001235
2459777.756958,0.964502,0.001211
2459777.757238,0.963623,0.001235
2459777.757518,0.960565,0.001235
2459777.757798,0.961478,0.001259
2459777.758078,0.958759,0.001259
2459777.758358,0.957493,0.001235
2459777.758637,0.954967,0.001235
2459777.758917,0.955468,0.001235
2459777.759198,0.952191,0.001259
2459777.759478,0.950537,0.001259
2459777.759758,0.953435,0.001308
2459777.760039,0.953451,0.001356
2459777.760319,0.945016,0.001283
2459777.7606,0.945904,0.001235
2459777.76088,0.941149,0.001211
2459777.76116,0.942231,0.001235
2459777.76144,0.944281,0.001259
2459777.76172,0.940954,0.001259
2459777.762,0.938839,0.001211
2459777.76228,0.938176,0.001211
2459777.762561,0.935818,0.001235
2459777.762844,0.938256,0.001235
2459777.763124,0.937326,0.001211
2459777.763405,0.93567,0.001211
2459777.763965,0.938099,0.00126
2459777.764247,0.934916,0.001235
2459777.764527,0.935682,0.001308
2459777.764808,0.936254,0.00126
2459777.765088,0.936463,0.001235
2459777.765369,0.935654,0.001235
2459777.765936,0.93205,0.001235
2459777.766218,0.936013,0.001211
2459777.766498,0.934914,0.001187
2459777.766779,0.936018,0.001236
2459777.76706,0.931308,0.001211
2459777.767341,0.932486,0.001236
2459777.767622,0.933566,0.001211
2459777.767905,0.934501,0.001236
2459777.768185,0.935847,0.001284
2459777.768466,0.931622,0.001236
2459777.768746,0.934446,0.001284
2459777.769026,0.933176,0.001284
2459777.769308,0.92815,0.001236
2459777.769589,0.93078,0.001211
2459777.769869,0.933774,0.001308
2459777.770149,0.930008,0.001212
2459777.770429,0.92898,0.001212
2459777.770709,0.926691,0.001187
2459777.77099,0.929273,0.00126
2459777.77127,0.928971,0.001212
2459777.771552,0.925835,0.001236
2459777.771833,0.927278,0.001212
2459777.772115,0.93175,0.001236
2459777.772395,0.928952,0.001284
2459777.772675,0.931339,0.00126
2459777.772954,0.924349,0.001236
2459777.773234,0.92933,0.001236
2459777.773515,0.925998,0.001212
2459777.773795,0.92618,0.001212
2459777.774075,0.928568,0.001212
2459777.774358,0.92434,0.001188
2459777.774637,0.923116,0.001188
2459777.774917,0.925164,0.00126
2459777.775199,0.928352,0.001236
2459777.77548,0.925916,0.001236
2459777.77576,0.925008,0.001212
2459777.776041,0.929819,0.001212
2459777.776321,0.928522,0.001212
2459777.776614,0.926839,0.001188
2459777.776896,0.927675,0.001212
2459777.777176,0.927105,0.001212
2459777.777456,0.921421,0.001212
2459777.77774,0.92342,0.001212
2459777.77802,0.929516,0.001236
2459777.778299,0.930619,0.001236
2459777.778581,0.92588,0.001212
2459777.778864,0.925164,0.001212
2459777.779144,0.925879,0.001212
2459777.779424,0.928363,0.001188
2459777.779704,0.92486,0.001188
2459777.779983,0.928895,0.001188
2459777.780263,0.927549,0.001188
2459777.780543,0.925427,0.001212
2459777.780823,0.925705,0.001188
2459777.781103,0.926589,0.001212
2459777.781383,0.924151,0.001236
2459777.781664,0.927023,0.001212
2459777.781944,0.926937,0.001236
2459777.782225,0.927797,0.001236
2459777.782505,0.926911,0.001212
2459777.782785,0.929637,0.001236
2459777.783065,0.926036,0.001236
2459777.783345,0.927549,0.001188
2459777.783624,0.925427,0.001188
2459777.783904,0.932032,0.001212
2459777.784185,0.923217,0.001212
2459777.784464,0.930017,0.001212
2459777.784745,0.927021,0.001237
2459777.785025,0.92851,0.001285
2459777.785304,0.928011,0.001261
2459777.785586,0.928313,0.001212
2459777.785866,0.928638,0.001188
2459777.786149,0.929206,0.001188
2459777.786429,0.930211,0.001188
2459777.786708,0.926438,0.001212
2459777.786988,0.927903,0.001237
2459777.78727,0.932618,0.001237
2459777.787549,0.933598,0.001237
2459777.787829,0.930722,0.001261
2459777.788109,0.934369,0.001261
2459777.788389,0.928802,0.001213
2459777.788668,0.931115,0.001213
2459777.788949,0.933623,0.001285
2459777.789229,0.936931,0.00131
2459777.789508,0.937813,0.001285
2459777.789788,0.934864,0.001261
2459777.790069,0.93371,0.001213
2459777.790348,0.937624,0.001237
2459777.790631,0.93727,0.001237
2459777.790911,0.934029,0.00131
2459777.79119,0.934281,0.001285
2459777.791471,0.936182,0.001261
2459777.79175,0.939223,0.001261
2459777.79203,0.941148,0.00131
2459777.792311,0.936816,0.001261
2459777.79259,0.936534,0.001213
2459777.79288,0.937611,0.001213
2459777.793161,0.942325,0.001237
2459777.793441,0.944493,0.001237
2459777.79372,0.943968,0.001213
2459777.794,0.949071,0.001213
2459777.79428,0.945005,0.001213
2459777.79456,0.946008,0.001237
2459777.79484,0.950238,0.001237
2459777.79512,0.950368,0.001261
2459777.795401,0.958381,0.001286
2459777.79568,0.961907,0.001383
2459777.79596,0.961576,0.001383
2459777.796242,0.961852,0.001383
2459777.796522,0.960114,0.001286
2459777.796811,0.964998,0.001237
2459777.797092,0.96263,0.001261
2459777.797372,0.966422,0.001261
2459777.797652,0.96483,0.001237
2459777.797934,0.966391,0.001237
2459777.798214,0.971663,0.001261
2459777.798494,0.970507,0.001261
2459777.798782,0.971244,0.001261
2459777.799062,0.978505,0.001286
2459777.799342,0.98271,0.001334
2459777.799623,0.981433,0.00131
2459777.799904,0.981684,0.001286
2459777.800184,0.988194,0.001334
2459777.800463,0.987765,0.001286
2459777.800743,0.985323,0.001286
2459777.801023,0.983584,0.001286
2459777.801305,0.985024,0.001286
2459777.801586,0.986196,0.001262
2459777.801866,0.989528,0.001334
2459777.802146,0.991598,0.001334
2459777.802427,0.993862,0.001334
2459777.802708,0.993652,0.00131
2459777.802988,0.990457,0.00131
2459777.803268,0.995535,0.001262
2459777.803548,0.998842,0.00131
2459777.803828,0.998341,0.001286
2459777.80411,0.996504,0.001286
2459777.80439,1.003524,0.001262
2459777.804671,1.005084,0.001334
2459777.804952,0.995605,0.00131
2459777.805232,1.003304,0.001334
2459777.805513,0.994916,0.001334
2459777.805793,0.998393,0.001262
2459777.806074,1.004636,0.00131
2459777.806353,1.002848,0.00131
2459777.806633,1.004869,0.00131
2459777.806913,0.997378,0.001262
2459777.807193,0.999496,0.001262
2459777.807473,0.999722,0.001286
2459777.807753,1.002762,0.001286
2459777.808033,0.998449,0.001286
2459777.808313,1.000519,0.001286
2459777.808593,1.000429,0.001286
2459777.808874,1.00063,0.00131
2459777.809155,0.997263,0.001286
2459777.809437,1.000036,0.001286
2459777.809716,0.993515,0.00131
2459777.809997,0.999346,0.00131
2459777.810279,1.000008,0.001383
2459777.81056,0.998024,0.00131
2459777.810841,0.99939,0.001286
2459777.811121,0.993985,0.001286
2459777.811401,0.996248,0.001286
2459777.811682,1.00186,0.001286
2459777.811962,1.001429,0.00131
2459777.812242,1.008182,0.00131
2459777.812523,1.000082,0.001335
2459777.812804,1.005937,0.001359
2459777.813083,1.000264,0.001286
2459777.813363,0.999979,0.001286
2459777.813646,1.005785,0.001286
2459777.813926,0.997152,0.001262
2459777.814206,1.001477,0.001286
2459777.814486,1.003692,0.001262
2459777.814768,1.000882,0.001359
2459777.815048,0.997685,0.001311
2459777.815328,0.999171,0.001286
2459777.815609,0.999613,0.001286
2459777.815889,1.001002,0.001311
2459777.816169,0.997294,0.001286
2459777.816449,1.001984,0.001311
2459777.816729,0.997742,0.001286
2459777.817009,1.002116,0.001311
2459777.81729,1.005519,0.001335
2459777.817569,0.999967,0.001286
2459777.81785,0.999948,0.001286
2459777.818139,0.994953,0.001286
2459777.81842,0.99974,0.001286
2459777.8187,1.00057,0.001311
2459777.81898,1.004944,0.001311
2459777.819261,0.995702,0.001286
2459777.819541,1.003643,0.001311
2459777.819821,0.997435,0.001311
2459777.820101,0.997318,0.001311
2459777.82038,1.00407,0.001311
2459777.820661,0.998032,0.001286
2459777.820941,1.003862,0.001286
2459777.821221,0.990905,0.001262
2459777.821501,0.999235,0.001286
2459777.821781,0.997152,0.001286
2459777.822061,0.999341,0.001286
2459777.822342,1.002987,0.001286
2459777.822622,1.002603,0.001311
2459777.822902,1.002292,0.001311
2459777.823182,0.999553,0.001286
2459777.823463,0.998004,0.001286
2459777.823743,1.00211,0.001286
2459777.824023,1.001119,0.001286
2459777.824303,1.003745,0.001286
2459777.824583,0.993579,0.001286
2459777.824869,0.99487,0.001262
2459777.825149,0.997811,0.001286
2459777.825431,0.996407,0.001262
2459777.825715,0.997503,0.001311
2459777.825995,1.000007,0.001286


==> LatexRVTable.txt <==
2459689.97105 & -339.74 & 21.68 & HPF \\ 
2459690.96744 & 326.19 & 20.27 & HPF \\ 
2459698.96070 & 317.19 & 43.67 & HPF \\ 
2459701.93977 & -26.88 & 20.05 & HPF \\ 
2459712.90820 & -355.59 & 20.44 & HPF \\ 
2459713.90256 & 259.72 & 16.08 & HPF \\ 
2459718.89386 & 160.39 & 19.95 & HPF \\ 

